Balanced Low-Complexity and Flexible Error-Correction List Flip Decoding for Polar Codes

Benefiting from performance advantages under short code lengths, polar codes are well-suited for certain scenarios, such as the future Internet of Things (IoT) applications that require high reliability and low power. Existing list flip decoders can efficiently further enhance the error-correction performance of polar codes with finite code lengths, particularly the dynamic successive cancellation list flip (D-SCLF) decoder with flexible high-order error-correction capability (FHECC). However, to the best of our knowledge, current list flip decoders cannot effectively balance complexity and error-correction efficiency. To address this, we propose a parity-check-aided D-SCLF (PC-DSCLF) decoder. This decoder, based on FHECC and the characteristics of the list flip decoding process, introduces a simplified flip metric and a hybrid check scheme, along with a decoding method that supports the check scheme, enabling it to retain FHECC while achieving low complexity. Simulation results show that the proposed PC-DSCLF decoder achieves up to a 51.1\% average complexity reduction compared to the D-SCLF algorithm with distributed CRC for $PC(512, 256+24)$

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

